Pangea: Monolithic Distributed Storage for Data Analytics

Storage and memory systems for modern data analytics are heavily layered, managing shared persistent data, cached data, and non-shared execution data in separate systems such as distributed file system like HDFS, in-memory file system like Alluxio and computation framework like Spark. Such layering introduces significant performance and management costs for copying data across layers redundantly and deciding proper resource allocation for all layers. In this paper we propose a single system called Pangea that can manage all data---both intermediate and long-lived data, and their buffer/caching, data placement optimization, and failure recovery---all in one monolithic storage system, without any layering. We present a detailed performance evaluation of Pangea and show that its performance compares favorably with several widely used layered systems such as Spark.

==> qq.csv <==
boss.backup,snap-e90c9bb1,8 GiB,Snapshot of the Boss filesystem, completed,April 22, 2013 at 11:39:26 AM UTC-5,available (100%)
boss.backup.sep13,snap-a816aca6,8 GiB,Snapshot of the Boss machine, sept. 2013, completed,September 10, 2013 at 12:49:04 AM UTC-5,available (100%)
Carlos Master PDB Spark Tuned Snapshot,snap-0959cf1de88cfa1ca,200 GiB,Created by CreateImage(i-01f39e202af96cde1) for ami-0d859b76 from vol-0531e1199d13e6092, completed,September 10, 2017 at 12:01:15 AM UTC-5,available (100%)
Carlos Worker PDB Spark Tuned Snapshot,snap-0e3a55255dc36caaf,200 GiB,Created by CreateImage(i-01b55240dc350e4d8) for ami-d4839daf from vol-098f5e894a0f5f5f6, completed,September 10, 2017 at 12:02:35 AM UTC-5,available (100%)
Dimitrije-SimSQL-java8-with-profiling,snap-063d4b54703699afd,60 GiB,Created by CreateImage(i-0a75528bdc1f1b703) for ami-0baf0fd3ed7da2569 from vol-025574d080562543d, completed,November 3, 2018 at 6:48:06 PM UTC-5,available (100%)
Jia-Alluxio-Spark-Experiments,snap-0bbd8db97590b2fe9,250 GiB,Created by CreateImage(i-083047989ebc53293) for ami-40670d3f from vol-0ced8fbf1a61e041c, completed,May 31, 2018 at 9:42:15 PM UTC-5,available (100%)
Jia-Ignite-Experiments,snap-0d943e65f48e29087,250 GiB,Created by CreateImage(i-06d3db24c865a4415) for ami-0486318ced5ff8142 from vol-08522559fc25ef54e, completed,November 11, 2018 at 4:46:10 AM UTC-6,available (100%)
Jia-Ignite-Experiments-earlier,snap-01c8d9b8dc51886cc,250 GiB,Created by CreateImage(i-027ad291959359e68) for ami-0de0ea562c293114a from vol-05ea5c5e9aef76ed1, completed,November 10, 2018 at 5:33:59 PM UTC-6,available (100%)
Jia-Ignite-Worker-be-cautious,snap-0499af4a520571442,250 GiB,Created by CreateImage(i-007be8ad49a999293) for ami-02bc655b1235295ca from vol-04b8deaa3af27689e, completed,November 11, 2018 at 4:48:20 AM UTC-6,available (100%)
Jia-Lachesis-Experiments,snap-072a5c8461c662449,200 GiB,Created by CreateImage(i-078ddd58211805f7c) for ami-3a405040 from vol-0297cd6fa9e32cd7f, completed,February 11, 2018 at 10:28:01 PM UTC-6,available (100%)
Jia-Tensorflow-Experiments,snap-01e871368e1dd7b1e,200 GiB,Created by CreateImage(i-0da45f2273546cdd4) for ami-0bb2fd08c5f88f99e from vol-07b445d7bbed4191b, completed,August 21, 2018 at 10:21:54 PM UTC-5,available (100%)
Letao_Bayou_Fork,snap-0d7aa9902adb31bbd,200 GiB,Created by CreateImage(i-0c856aaca800bdcd7) for ami-08f78426cba90dd42 from vol-0bf42b09ef3f4dabe, completed,November 21, 2018 at 5:19:32 PM UTC-6,available (100%)
LetaoSynthesis,snap-09f6610f80bc4fc79,200 GiB,Created by CreateImage(i-07a383b1a508e8b27) for ami-090200c5216678a40 from vol-0e6ed30701a09161c, completed,November 5, 2018 at 2:33:29 PM UTC-6,available (100%)
Rohan_CodeSearch_TF_5,snap-01eaa75801d225bed,200 GiB,Created by CreateImage(i-03f5c6d3d7a7c5b6c) for ami-0646ea740dcb8a17e from vol-0e628821089a7b247, completed,November 12, 2018 at 1:26:04 PM UTC-6,available (100%)
Rohan_CodeSearchPDB,snap-0884958a3ef14cb64,300 GiB,Created by CreateImage(i-0639733fd746d09f7) for ami-0f3550b12991e5c19 from vol-03bf532b1afd9ab09, completed,November 10, 2018 at 4:18:42 PM UTC-6,available (100%)
Rohan_JavaDataExtract,snap-0bf1a0faffbf9c9de,200 GiB,Created by CreateImage(i-00d4a3aac94ad9fee) for ami-02b1ac4b4e0b79af0 from vol-04e756663040620a2, completed,November 7, 2018 at 7:04:57 PM UTC-6,available (100%)
Rohan_MHMM,snap-33118dd9,60 GiB,Created by CreateImage(i-0801c9aff61dc6f4a) for ami-34b22e22 from vol-0522e9ce38d805b68, completed,April 21, 2017 at 12:37:21 AM UTC-5,available (100%)
Rohan_OilAndGas,snap-06baa8d20e1327f92,50 GiB,Created by CreateImage(i-08243e0a3f929d9ec) for ami-28be3f52 from vol-057ad4fa7e3feb1ef, completed,November 15, 2017 at 6:17:22 PM UTC-6,available (100%)
Rohan_Vijay_LicensedData,snap-02d3edc6318321c8b,750 GiB,Github licensed corpus, completed,June 25, 2018 at 6:50:32 PM UTC-5,available (100%)
Shangyu-Intel-Scalapack-2 (Experiment for Scalapack 2/12/2018),snap-036d3c5ed430f3ff6,80 GiB,Created by CreateImage(i-0bd4bee1d97cdca08) for ami-932132e9 from vol-0730e3d448a70a31e, completed,February 12, 2018 at 6:41:49 PM UTC-6,available (100%)
Shangyu-Jacob-SimSQL-Java8-MKL (For SimSQL experiment with java8 6/23/2017),snap-9396570d,60 GiB,Created by CreateImage(i-08d848df2c5a509b2) for ami-41ebc157 from vol-0c1daf2bb61d4577c, completed,June 23, 2017 at 2:32:28 PM UTC-5,available (100%)
Shangyu-Jacob-SimSQL-Java8-MKL (For SimSQL experiment with MKL 9/7/2017),snap-0ebb2e24e06034612,60 GiB,Created by CreateImage(i-038542c2dc146da7d) for ami-fb2a3780 from vol-05a6d946f95b993ff, completed,September 7, 2017 at 3:59:26 PM UTC-5,available (100%)
Shangyu-Jacob-TensorFlow0.12-Python2.7-SimSQL-HDFS (For the experiment on Tensorflow with old settings 2/7/2017),snap-128f1ca1,60 GiB,Created by CreateImage(i-090d37677bbedeaee) for ami-1d21e70b from vol-04950979130a8c1b5, completed,February 7, 2017 at 5:02:22 PM UTC-6,available (100%)
Shangyu-Jacob-TensorFlow1.0-Python2.7-SimSQL-HDFS-Ganglia (For the experiment on Tensorflow 3/4/2017),snap-d10817a8,60 GiB,Created by CreateImage(i-01f20d49918b92906) for ami-d69237c0 from vol-03411adfe80cc0fb2, completed,March 4, 2017 at 10:04:18 PM UTC-6,available (100%)
Shangyu-scidb-master-slave (For the SciDB experiment 5/17/2016),snap-e8524a0b,200 GiB,Created by CreateImage(i-85e6da18) for ami-428b602f from vol-a27c9772, completed,May 17, 2016 at 5:38:20 PM UTC-5,available (100%)
Shangyu-SimSQL-optimizer (For SimSQL optimizer experiment 12/9/2017),snap-0ecb3b25332b03022,60 GiB,Created by CreateImage(i-0d5fa0cfd10109036) for ami-2b204e51 from vol-0c75ad3700f98d1a8, completed,December 9, 2017 at 6:25:48 PM UTC-6,available (100%)
Shangyu-Spark-2.1.0-master (For Spark experiments 12/19/2017),snap-0bc72475bb8ed4e66,80 GiB,Created by CreateImage(i-0854a2aa4203fcbba) for ami-c2512fb8 from vol-01bdee3ebc13c808d, completed,December 19, 2017 at 5:35:48 PM UTC-6,available (100%)
Shangyu-Starcluster-SystemML (For experiment on SystemML with starcluster 6/6/2016),snap-f4525912,10 GiB,Created by CreateImage(i-eba6e568) for ami-40b8412d from vol-ea811a34, completed,June 6, 2016 at 4:22:39 PM UTC-5,available (100%)
Shangyu-SystemML-NewSettings (For SystemML experiments with new settings 6/6/2016),snap-1d937ee4,30 GiB,Created by CreateImage(i-97808210) for ami-fb41bf96 from vol-dd2f5e76, completed,June 6, 2016 at 4:18:44 PM UTC-5,available (100%)
Snapshot-PlinyCompute-v0.5.0-AMI-ubuntu-16.04,snap-028dc74c25613acce,80 GiB,Created by CreateImage(i-02d417410111f8301) for ami-67edb918 from vol-0b9ef388713e054d2, completed,June 21, 2018 at 10:58:47 AM UTC-5,available (100%)
test.metad,snap-23619a5d,8 GiB,Created by CreateImage(i-3e09e747) for ami-12c3617b from vol-ef5cff81, completed,June 18, 2012 at 6:50:46 PM UTC-5,available (100%)
vijay-corpus,snap-0058a23cf656458c0,200 GiB,maven12, androiddrawer, f-droid, completed,November 5, 2017 at 10:16:23 PM UTC-6,available (100%)
 ,snap-06eb3169,60 GiB,Created by CreateImage(i-0624b4d4) for ami-856dc7ee from vol-9277e673, completed,August 13, 2015 at 4:13:18 PM UTC-5,available (100%)
 ,snap-ad9178c9,60 GiB,Created by CreateImage(i-c4b81116) for ami-b174d8da from vol-12e75cf3, completed,August 7, 2015 at 6:35:13 PM UTC-5,available (100%)
 ,snap-efbf4a90,60 GiB,Created by CreateImage(i-08a34595) for ami-7d7c6f17 from vol-617d67bf, completed,April 11, 2016 at 3:36:31 PM UTC-5,available (100%)
 ,snap-2fa72b50,60 GiB,Created by CreateImage(i-8d545258) for ami-c52364a0 from vol-488323a8, completed,September 30, 2015 at 2:49:43 PM UTC-5,available (100%)
 ,snap-f575c986,30 GiB,Created by CreateImage(i-b44e5b17) for ami-d97a3ebc from vol-412826ac, completed,September 29, 2015 at 11:56:41 PM UTC-5,available (100%)
 ,snap-0ee2f479,30 GiB,Created by CreateImage(i-1a95e6cf) for ami-95b8c4f0 from vol-0911eee9, completed,September 22, 2015 at 2:27:14 PM UTC-5,available (100%)
 ,snap-e40dc5ad,8 GiB,Created by CreateImage(i-e1ecd39d) for ami-d611abbf from vol-a3d7cdde, completed,November 6, 2012 at 4:14:41 PM UTC-6,available (100%)
 ,snap-503ea71c,30 GiB,Created by CreateImage(i-1a95e6cf) for ami-cfb6cbaa from vol-0911eee9, completed,September 21, 2015 at 6:38:14 PM UTC-5,available (100%)
 ,snap-51de8916,10 GiB,Created by CreateImage(i-7b07d319) for ami-42e2782b from vol-b04bccc3, completed,March 28, 2013 at 3:16:18 PM UTC-5,available (100%)
 ,snap-74ac147a,10 GiB,Created by CreateImage(i-2b32474b) for ami-c1e8a6a8 from vol-ad58baee, completed,September 9, 2013 at 11:14:43 PM UTC-5,available (100%)
 ,snap-719e4373,10 GiB,Created by CreateImage(i-8715cffe) for ami-2559094c from vol-f9f5fb8a, completed,October 10, 2013 at 12:53:34 AM UTC-5,available (100%)
 ,snap-6613b261,8 GiB,Created by CreateImage(i-19d906af) for ami-601a560a from vol-166617f5, completed,December 3, 2015 at 2:39:19 PM UTC-6,available (100%)
 ,snap-ec73cbf6,10 GiB,Created by CreateImage(i-a7ffafdd) for ami-c57a57ac from vol-7e34d50c, completed,December 5, 2013 at 4:02:59 PM UTC-6,available (100%)
 ,snap-0d5d6811,40 GiB,Created by CreateImage(i-06f1e6919d7d30e97) for ami-1840560f from vol-06a324cbfd62cbe65, completed,December 22, 2016 at 11:34:40 PM UTC-6,available (100%)
 ,snap-81074a96,8 GiB,Created by CreateImage(i-12cf9432) for ami-2f023b46 from vol-749cbe39, completed,February 1, 2014 at 7:21:33 PM UTC-6,available (100%)
 ,snap-aaded5bd,10 GiB,Created by CreateImage(i-eba6e568) for ami-30b1b35a from vol-ea811a34, completed,March 20, 2016 at 4:37:41 PM UTC-5,available (100%)
 ,snap-183631f9,60 GiB,Created by CreateImage(i-0007ad184600df165) for ami-89f0299f from vol-030da438293c78e82, completed,March 1, 2017 at 9:16:15 AM UTC-6,available (100%)
 ,snap-98aa427b,30 GiB,Created by CreateImage(i-fc8e9361) for ami-fad22797 from vol-c74c9f17, completed,May 20, 2016 at 3:49:05 PM UTC-5,available (100%)

